Search for the Rare Leptonic Decays \boldmath{\Blnu} ($\ell=e,\mu$)

We have performed a search for the rare leptonic decays \Bp \to \ellp \nul ($l=e,\mu$), using data collected at the \FourS resonance by the \babar\ detector at the \pep2 storage ring. In a sample of 468 million \BB pairs we find no evidence for a signal and set an upper limit on the branching fractions $\BR(\bmunu) < 1.0\times10^{-6}$ and $\BR(\benu) < 1.9\times10^{-6}$ at the 90% confidence level, using a Bayesian approach.

==> description.txt <==
\\
Title:Search for the Rare Leptonic Decays \boldmath{\Bp \to \ellp \nul} ($\ell=e,\mu$)
Authors: The BABAR Collaboration, B. Aubert et al.
Comments: 8 pages, 13 postscript figures, submitted to PRD
Report-no: SLAC-PUB-13556
\\
We have performed a search for the rare leptonic decays \Bp \to \ellp \nul ($l=e,\mu$), using data
collected at the \FourS resonance by the \babar\ detector at the \pep2\ storage ring.
In a sample of 468 million \BB pairs we find
no evidence for a signal and set an upper limit on the branching
fractions $\BR(\bmunu) < 1.0\times10^{-6}$  and $\BR(\benu) < 1.9\times10^{-6}$
at the 90\% confidence level, using a Bayesian approach.
\\
